HydroNets: Leveraging River Structure for Hydrologic Modeling

Accurate and scalable hydrologic models are essential building blocks of several important applications, from water resource management to timely flood warnings. However, as the climate changes, precipitation and rainfall-runoff pattern variations become more extreme, and accurate training data that can account for the resulting distributional shifts become more scarce. In this work we present a novel family of hydrologic models, called HydroNets, which leverages river network structure. HydroNets are deep neural network models designed to exploit both basin specific rainfall-runoff signals, and upstream network dynamics, which can lead to improved predictions at longer horizons. The injection of the river structure prior knowledge reduces sample complexity and allows for scalable and more accurate hydrologic modeling even with only a few years of data. We present an empirical study over two large basins in India that convincingly support the proposed model and its advantages.

==> Data/brahma-linear-per-basin-vs-general-hydronets.csv <==
predictedstationname,linear,hydronetslinear,improvement
Badatighat,0.5568443865666352,0.5657635612645384,0.008919174697903265
Behalpur,0.32078971572396364,0.3289656188027492,0.008175903078785574
Beki Road bridge,0.14243647528059078,0.17420767157737682,0.03177119629678604
Bhalukpong,-0.05450698045963054,0.1634540042403937,0.21796098470002423
Bihubar,0.27566067687928986,0.2723152605579484,-0.0033454163213414434
Bokajan,0.3166888617558683,0.32879294190163033,0.01210408014576203
Chenimari,0.7200725865820619,0.7011669381339638,-0.018905648448098056
Chouldhowaghat,0.255339071731416,0.254241935452059,-0.001097136279357036
Desangpani,0.37805852442175314,0.39995152720354454,0.021893002781791404
Dharamtul,0.5510783029520876,0.5618626605554085,0.01078435760332086
Dholabazar,-1.3652369270272944,-1.1181052084940486,0.24713171853324578
Dhubri,0.8551722177250006,0.8650109743837727,0.009838756658772096
Dibrugarh,-0.44001122603952836,0.22348232535742274,0.6634935513969511
Dillighat,0.08493667910130365,0.13724150655998368,0.05230482745868004
Gelabil,0.10128728796543685,0.12967692153513977,0.02838963356970292
Goalpara,0.8512461899775181,0.8605118379156127,0.00926564793809459
Golaghat,0.43325555039895314,0.4667733043544595,0.03351775395550638
Guwahati,0.8857147553453816,0.9106473936456345,0.02493263830025294
Jiabharali    NT Road          X-ing,-0.014185175560048169,0.18156865976756809,0.19575383532761625
Kampur,0.5036722171224572,0.5375832845667163,0.03391106744425909
Kheronighat,0.5369054699071945,0.5658441262374312,0.028938656330236734
Kibithu,0.11911187001776047,0.13034886582331529,0.011236995805554817
Manas NH Crossing,0.29809200942195624,0.3196220545834817,0.021530045161525457
Margherita,0.17768562066267957,0.16697132710264284,-0.010714293560036725
Mathanguri,0.15863617688268716,0.16311326711317198,0.004477090230484815
Matunga,0.050344635450549124,0.09791442734420186,0.047569791893652735
Naharkatia,0.3165976242146106,0.3072153402238076,-0.009382283990802986
Nanglamoraghat,0.5855394105846985,0.5774178406566732,-0.008121569928025263
Neamatighat,0.4874680766092895,0.5963765192370596,0.10890844262777011
Numaligarh,0.5480987143354679,0.542264638302129,-0.005834076033338853
Pagladiya N.T.Road X-ING,0.20836194390983376,0.24480898735903844,0.036447043449204686
Panbari,0.24456172629159956,0.2449293515799722,0.00036762528837264163
Passighat,0.059395888047660605,0.15037602478579704,0.09098013673813643
Puthimari N.H X-ING,0.25037340454982393,0.28208453691665725,0.03171113236683332
Seppa,0.11646708708369591,0.1445160785925852,0.028048991508889287
Sivasagar,0.35968206910588096,0.36774523888722543,0.00806316978134447
Suklai,0.23730410975983496,0.24127796559630577,0.003973855836470808
Tezpur,0.8415065285695466,0.7858503277945921,-0.05565620077495448
Tezu,0.11770004892932584,0.10769783158601853,-0.010002217343307307


==> Data/ganga-linear-per-basin-vs-general-hydronets.csv <==
predictedstationname,hydronetslinear,linear,improvement
Auralya,0.30472394072224596,0.2924280872048822,0.01229585351736373
Banda,0.6836292384335845,0.6705910336918739,0.01303820474171058
Chillaghat,0.7347791852147051,0.5520156264832755,0.18276355873142958
Etawah,0.34887872136043463,0.3199532511938191,0.028925470166615508
Gaisabad,0.48224566417641745,0.44250679775838864,0.03973886641802882
Garrauli,0.5193523121468859,0.49479745081499416,0.024554861331891775
Hamirpur,0.1771406671326362,0.17919800461891522,-0.0020573374862790095
Kalpi,0.4201586180825567,0.37933718671550687,0.040821431367049854
Kora,-0.052580157128803595,-0.5415282761182365,0.4889481189894329
Madla,0.495423753617532,0.45782183230134577,0.037601921316186226
Nautghat,0.34756461544492745,0.30365645039633693,0.04390816504859052
Shahijina,0.476538691092261,0.4823139641158328,-0.005775273023571836
Udi,0.3974146891071355,0.3991852629166368,-0.0017705738095012968

